MedVIGIL: Evaluating Trustworthy Medical VLMs Under Broken Visual Evidence

Medical vision--language models (VLMs) are usually evaluated on intact image--question pairs, but trustworthy clinical use requires a stronger property: a model must recognise when the evidential basis for an answer has failed. We study this through silent failures under perturbed evidence, where a vision-required medical question is paired with a false premise, wording perturbation, knowledge-only rewrite, or ROI-corrupted image, yet the model returns a fluent non-refusal answer. We introduce medvigil, a 300-case evaluation suite drawn from four public medical VQA sources, supervised end to end by four board-certified radiologists: every gold answer, refusal option, candidate-answer set, paraphrase, false-premise trap, ROI box, and clinical risk tier is clinician-authored. Two attending radiologists annotate every case in parallel, a senior radiologist consolidates the released manifest, and a separate fourth radiologist independent of construction answers every probe to provide the human reference baseline. The release contains 2556 MCQ probes, 240 counterfactual triplets, physician-adjudicated risk-tier and answerability flags, ROI boxes, and a paired open-ended variant. We report seven correctness-conditioned audit metrics that summarise into the medvigil Composite Score (MCS), and audit 16 vision-capable models plus two text-only baselines. The independent radiologist scores MCS 83.3 at silent-failure rate 5.8%, leaving a 14.1-point composite headroom above the strongest audited model (Claude Opus 4.7 at 69.2). The benchmark and evaluation harness are publicly released.

==> figures/visual_decay_crossover.csv <==
model,model_label,tier,acc_sigma0,acc_sigma2,acc_sigma4,acc_sigma8,acc_sigma16,acc_sigma32,acc_sigma64,acc_noimg,drop,L_star
gpt-4o,GPT-4o,all,59.121599999999994,58.7838,50.3378,46.2838,34.4595,18.5811,14.8649,5.0676,54.053999999999995,64
gpt-4o,GPT-4o,L1,91.04480000000001,89.5522,86.5672,82.08959999999999,62.686600000000006,44.7761,28.3582,2.9851,88.0597,
gpt-4o,GPT-4o,L2,61.290299999999995,64.5161,54.838699999999996,38.709700000000005,19.3548,9.6774,3.2258,9.6774,51.612899999999996,16
gpt-4o,GPT-4o,L3,49.152499999999996,48.3051,38.1356,33.8983,24.5763,12.711900000000002,14.4068,6.7797,42.3728,32
gpt-4o,GPT-4o,L4,46.511599999999994,37.2093,39.5349,37.2093,27.907,9.302299999999999,9.302299999999999,0.0,46.511599999999994,32
gpt-4o,GPT-4o,L5,45.9459,56.7568,32.4324,37.8378,35.1351,8.1081,8.1081,5.4054,40.5405,32
claude-sonnet-4-6,Claude Sonnet 4.6,all,65.8784,65.20270000000001,56.41890000000001,47.6351,30.743199999999998,14.1892,4.0541,9.1216,56.7568,32
claude-sonnet-4-6,Claude Sonnet 4.6,L1,88.05969999999999,85.0746,83.5821,73.1343,53.731300000000005,29.850700000000003,11.940299999999999,2.9851,85.07459999999999,64
claude-sonnet-4-6,Claude Sonnet 4.6,L2,64.5161,64.5161,45.1613,48.3871,38.709700000000005,25.8065,12.9032,16.128999999999998,48.3871,64
claude-sonnet-4-6,Claude Sonnet 4.6,L3,65.2542,62.7119,52.5424,38.1356,19.491500000000002,6.7797,0.0,8.4746,56.779599999999995,16
claude-sonnet-4-6,Claude Sonnet 4.6,L4,51.1628,53.488400000000006,46.511599999999994,41.8605,30.232599999999998,9.302299999999999,0.0,13.9535,37.2093,32
claude-sonnet-4-6,Claude Sonnet 4.6,L5,45.9459,51.351400000000005,40.5405,37.8378,18.9189,5.4054,0.0,10.8108,35.1351,32
Qwen--Qwen3.5-397B-A17B,Qwen3.5-397B,all,50.3378,49.6622,47.973,35.8108,17.2297,7.7703,7.4324,9.7973,40.5405,16
Qwen--Qwen3.5-397B-A17B,Qwen3.5-397B,L1,83.5821,83.5821,77.6119,59.701499999999996,46.2687,25.373099999999997,17.910400000000003,8.955200000000001,74.62689999999999,64
Qwen--Qwen3.5-397B-A17B,Qwen3.5-397B,L2,41.9355,41.9355,45.1613,32.2581,19.3548,6.4516,32.2581,9.6774,32.2581,32
Qwen--Qwen3.5-397B-A17B,Qwen3.5-397B,L3,38.9831,40.678,38.9831,27.118599999999997,5.9322,2.5423999999999998,0.0,11.0169,27.9662,16
Qwen--Qwen3.5-397B-A17B,Qwen3.5-397B,L4,48.837199999999996,44.186,34.8837,32.5581,6.976699999999999,2.3255999999999997,0.0,4.651199999999999,44.18599999999999,16
Qwen--Qwen3.5-397B-A17B,Qwen3.5-397B,L5,35.1351,29.729699999999998,40.5405,27.027,10.8108,0.0,0.0,13.5135,21.6216,16
huatuogpt-vision-7b,HuatuoGPT-V 7B,all,55.40540000000001,56.08109999999999,52.7027,42.9054,28.0405,17.5676,13.1757,20.6081,34.79730000000001,32
huatuogpt-vision-7b,HuatuoGPT-V 7B,L1,83.5821,83.5821,74.62689999999999,56.7164,35.8209,8.955200000000001,1.4925000000000002,8.955200000000001,74.62689999999999,32
huatuogpt-vision-7b,HuatuoGPT-V 7B,L2,38.709700000000005,41.9355,38.709700000000005,29.0323,19.3548,9.6774,12.9032,9.6774,29.032300000000006,32
huatuogpt-vision-7b,HuatuoGPT-V 7B,L3,47.4576,49.152499999999996,46.6102,38.9831,27.9661,23.7288,16.9492,27.9661,19.4915,16
huatuogpt-vision-7b,HuatuoGPT-V 7B,L4,53.488400000000006,51.1628,51.1628,41.8605,27.907,23.255799999999997,16.2791,32.5581,20.930300000000003,16
huatuogpt-vision-7b,HuatuoGPT-V 7B,L5,45.9459,45.9459,45.9459,43.2432,21.6216,13.5135,18.9189,13.5135,32.4324,32


==> results/blur_aggregate.csv <==
model_id,sigma,group,tier,n,correct,acc
Qwen--Qwen3.5-397B-A17B,0,all,L1,71,58,0.816901
Qwen--Qwen3.5-397B-A17B,0,all,L2,31,13,0.419355
Qwen--Qwen3.5-397B-A17B,0,all,L3,118,46,0.389831
Qwen--Qwen3.5-397B-A17B,0,all,L4,43,21,0.488372
Qwen--Qwen3.5-397B-A17B,0,all,L5,37,13,0.351351
Qwen--Qwen3.5-397B-A17B,0,all,all,300,151,0.503333
Qwen--Qwen3.5-397B-A17B,0,image_required,L1,67,56,0.835821
Qwen--Qwen3.5-397B-A17B,0,image_required,L2,31,13,0.419355
Qwen--Qwen3.5-397B-A17B,0,image_required,L3,118,46,0.389831
Qwen--Qwen3.5-397B-A17B,0,image_required,L4,43,21,0.488372
Qwen--Qwen3.5-397B-A17B,0,image_required,L5,37,13,0.351351
Qwen--Qwen3.5-397B-A17B,0,image_required,all,296,149,0.503378
Qwen--Qwen3.5-397B-A17B,0,text_answerable,L1,4,2,0.5
Qwen--Qwen3.5-397B-A17B,0,text_answerable,all,4,2,0.5
Qwen--Qwen3.5-397B-A17B,16,all,L1,71,33,0.464789
Qwen--Qwen3.5-397B-A17B,16,all,L2,31,6,0.193548
Qwen--Qwen3.5-397B-A17B,16,all,L3,118,7,0.059322
Qwen--Qwen3.5-397B-A17B,16,all,L4,43,3,0.069767
Qwen--Qwen3.5-397B-A17B,16,all,L5,37,4,0.108108
Qwen--Qwen3.5-397B-A17B,16,all,all,300,53,0.176667
Qwen--Qwen3.5-397B-A17B,16,image_required,L1,67,31,0.462687
Qwen--Qwen3.5-397B-A17B,16,image_required,L2,31,6,0.193548
Qwen--Qwen3.5-397B-A17B,16,image_required,L3,118,7,0.059322
Qwen--Qwen3.5-397B-A17B,16,image_required,L4,43,3,0.069767
Qwen--Qwen3.5-397B-A17B,16,image_required,L5,37,4,0.108108
Qwen--Qwen3.5-397B-A17B,16,image_required,all,296,51,0.172297
Qwen--Qwen3.5-397B-A17B,16,text_answerable,L1,4,2,0.5
Qwen--Qwen3.5-397B-A17B,16,text_answerable,all,4,2,0.5
Qwen--Qwen3.5-397B-A17B,2,all,L1,71,58,0.816901
Qwen--Qwen3.5-397B-A17B,2,all,L2,31,13,0.419355
Qwen--Qwen3.5-397B-A17B,2,all,L3,118,48,0.40678
Qwen--Qwen3.5-397B-A17B,2,all,L4,43,19,0.44186
Qwen--Qwen3.5-397B-A17B,2,all,L5,37,11,0.297297
Qwen--Qwen3.5-397B-A17B,2,all,all,300,149,0.496667
Qwen--Qwen3.5-397B-A17B,2,image_required,L1,67,56,0.835821
Qwen--Qwen3.5-397B-A17B,2,image_required,L2,31,13,0.419355
Qwen--Qwen3.5-397B-A17B,2,image_required,L3,118,48,0.40678
Qwen--Qwen3.5-397B-A17B,2,image_required,L4,43,19,0.44186
Qwen--Qwen3.5-397B-A17B,2,image_required,L5,37,11,0.297297
Qwen--Qwen3.5-397B-A17B,2,image_required,all,296,147,0.496622
Qwen--Qwen3.5-397B-A17B,2,text_answerable,L1,4,2,0.5
Qwen--Qwen3.5-397B-A17B,2,text_answerable,all,4,2,0.5
Qwen--Qwen3.5-397B-A17B,32,all,L1,71,19,0.267606
Qwen--Qwen3.5-397B-A17B,32,all,L2,31,2,0.064516
Qwen--Qwen3.5-397B-A17B,32,all,L3,118,3,0.025424
Qwen--Qwen3.5-397B-A17B,32,all,L4,43,1,0.023256
Qwen--Qwen3.5-397B-A17B,32,all,L5,37,0,0.0
Qwen--Qwen3.5-397B-A17B,32,all,all,300,25,0.083333
Qwen--Qwen3.5-397B-A17B,32,image_required,L1,67,17,0.253731
Qwen--Qwen3.5-397B-A17B,32,image_required,L2,31,2,0.064516
Qwen--Qwen3.5-397B-A17B,32,image_required,L3,118,3,0.025424
Qwen--Qwen3.5-397B-A17B,32,image_required,L4,43,1,0.023256
Qwen--Qwen3.5-397B-A17B,32,image_required,L5,37,0,0.0
Qwen--Qwen3.5-397B-A17B,32,image_required,all,296,23,0.077703
Qwen--Qwen3.5-397B-A17B,32,text_answerable,L1,4,2,0.5
Qwen--Qwen3.5-397B-A17B,32,text_answerable,all,4,2,0.5
Qwen--Qwen3.5-397B-A17B,4,all,L1,71,54,0.760563
Qwen--Qwen3.5-397B-A17B,4,all,L2,31,14,0.451613
Qwen--Qwen3.5-397B-A17B,4,all,L3,118,46,0.389831
Qwen--Qwen3.5-397B-A17B,4,all,L4,43,15,0.348837
Qwen--Qwen3.5-397B-A17B,4,all,L5,37,15,0.405405
Qwen--Qwen3.5-397B-A17B,4,all,all,300,144,0.48
Qwen--Qwen3.5-397B-A17B,4,image_required,L1,67,52,0.776119
Qwen--Qwen3.5-397B-A17B,4,image_required,L2,31,14,0.451613
Qwen--Qwen3.5-397B-A17B,4,image_required,L3,118,46,0.389831
Qwen--Qwen3.5-397B-A17B,4,image_required,L4,43,15,0.348837
Qwen--Qwen3.5-397B-A17B,4,image_required,L5,37,15,0.405405
Qwen--Qwen3.5-397B-A17B,4,image_required,all,296,142,0.47973
Qwen--Qwen3.5-397B-A17B,4,text_answerable,L1,4,2,0.5
Qwen--Qwen3.5-397B-A17B,4,text_answerable,all,4,2,0.5
Qwen--Qwen3.5-397B-A17B,64,all,L1,71,13,0.183099
Qwen--Qwen3.5-397B-A17B,64,all,L2,31,10,0.322581
Qwen--Qwen3.5-397B-A17B,64,all,L3,118,0,0.0
Qwen--Qwen3.5-397B-A17B,64,all,L4,43,0,0.0
Qwen--Qwen3.5-397B-A17B,64,all,L5,37,0,0.0
Qwen--Qwen3.5-397B-A17B,64,all,all,300,23,0.076667
Qwen--Qwen3.5-397B-A17B,64,image_required,L1,67,12,0.179104
Qwen--Qwen3.5-397B-A17B,64,image_required,L2,31,10,0.322581
Qwen--Qwen3.5-397B-A17B,64,image_required,L3,118,0,0.0
Qwen--Qwen3.5-397B-A17B,64,image_required,L4,43,0,0.0
Qwen--Qwen3.5-397B-A17B,64,image_required,L5,37,0,0.0
Qwen--Qwen3.5-397B-A17B,64,image_required,all,296,22,0.074324
Qwen--Qwen3.5-397B-A17B,64,text_answerable,L1,4,1,0.25
Qwen--Qwen3.5-397B-A17B,64,text_answerable,all,4,1,0.25
Qwen--Qwen3.5-397B-A17B,8,all,L1,71,42,0.591549
Qwen--Qwen3.5-397B-A17B,8,all,L2,31,10,0.322581
Qwen--Qwen3.5-397B-A17B,8,all,L3,118,32,0.271186
Qwen--Qwen3.5-397B-A17B,8,all,L4,43,14,0.325581
Qwen--Qwen3.5-397B-A17B,8,all,L5,37,10,0.27027
Qwen--Qwen3.5-397B-A17B,8,all,all,300,108,0.36
Qwen--Qwen3.5-397B-A17B,8,image_required,L1,67,40,0.597015
Qwen--Qwen3.5-397B-A17B,8,image_required,L2,31,10,0.322581
Qwen--Qwen3.5-397B-A17B,8,image_required,L3,118,32,0.271186
Qwen--Qwen3.5-397B-A17B,8,image_required,L4,43,14,0.325581
Qwen--Qwen3.5-397B-A17B,8,image_required,L5,37,10,0.27027
Qwen--Qwen3.5-397B-A17B,8,image_required,all,296,106,0.358108
Qwen--Qwen3.5-397B-A17B,8,text_answerable,L1,4,2,0.5
Qwen--Qwen3.5-397B-A17B,8,text_answerable,all,4,2,0.5
Qwen--Qwen3.5-397B-A17B,inf,all,L1,71,7,0.098592
Qwen--Qwen3.5-397B-A17B,inf,all,L2,31,3,0.096774
Qwen--Qwen3.5-397B-A17B,inf,all,L3,118,13,0.110169
Qwen--Qwen3.5-397B-A17B,inf,all,L4,43,2,0.046512
Qwen--Qwen3.5-397B-A17B,inf,all,L5,37,5,0.135135
Qwen--Qwen3.5-397B-A17B,inf,all,all,300,30,0.1
Qwen--Qwen3.5-397B-A17B,inf,image_required,L1,67,6,0.089552
Qwen--Qwen3.5-397B-A17B,inf,image_required,L2,31,3,0.096774
Qwen--Qwen3.5-397B-A17B,inf,image_required,L3,118,13,0.110169
Qwen--Qwen3.5-397B-A17B,inf,image_required,L4,43,2,0.046512
Qwen--Qwen3.5-397B-A17B,inf,image_required,L5,37,5,0.135135
Qwen--Qwen3.5-397B-A17B,inf,image_required,all,296,29,0.097973
Qwen--Qwen3.5-397B-A17B,inf,text_answerable,L1,4,1,0.25
Qwen--Qwen3.5-397B-A17B,inf,text_answerable,all,4,1,0.25
claude-sonnet-4-6,0,all,L1,71,61,0.859155
claude-sonnet-4-6,0,all,L2,31,20,0.645161
claude-sonnet-4-6,0,all,L3,118,77,0.652542
claude-sonnet-4-6,0,all,L4,43,22,0.511628
claude-sonnet-4-6,0,all,L5,37,17,0.459459
claude-sonnet-4-6,0,all,all,300,197,0.656667
claude-sonnet-4-6,0,image_required,L1,67,59,0.880597
claude-sonnet-4-6,0,image_required,L2,31,20,0.645161
claude-sonnet-4-6,0,image_required,L3,118,77,0.652542
claude-sonnet-4-6,0,image_required,L4,43,22,0.511628
claude-sonnet-4-6,0,image_required,L5,37,17,0.459459
claude-sonnet-4-6,0,image_required,all,296,195,0.658784
claude-sonnet-4-6,0,text_answerable,L1,4,2,0.5
claude-sonnet-4-6,0,text_answerable,all,4,2,0.5
claude-sonnet-4-6,16,all,L1,71,38,0.535211
claude-sonnet-4-6,16,all,L2,31,12,0.387097
claude-sonnet-4-6,16,all,L3,118,23,0.194915
claude-sonnet-4-6,16,all,L4,43,13,0.302326
claude-sonnet-4-6,16,all,L5,37,7,0.189189
claude-sonnet-4-6,16,all,all,300,93,0.31
claude-sonnet-4-6,16,image_required,L1,67,36,0.537313
claude-sonnet-4-6,16,image_required,L2,31,12,0.387097
claude-sonnet-4-6,16,image_required,L3,118,23,0.194915
claude-sonnet-4-6,16,image_required,L4,43,13,0.302326
claude-sonnet-4-6,16,image_required,L5,37,7,0.189189
claude-sonnet-4-6,16,image_required,all,296,91,0.307432
claude-sonnet-4-6,16,text_answerable,L1,4,2,0.5
claude-sonnet-4-6,16,text_answerable,all,4,2,0.5
claude-sonnet-4-6,2,all,L1,71,59,0.830986
claude-sonnet-4-6,2,all,L2,31,20,0.645161
claude-sonnet-4-6,2,all,L3,118,74,0.627119
claude-sonnet-4-6,2,all,L4,43,23,0.534884
claude-sonnet-4-6,2,all,L5,37,19,0.513514
claude-sonnet-4-6,2,all,all,300,195,0.65
claude-sonnet-4-6,2,image_required,L1,67,57,0.850746
claude-sonnet-4-6,2,image_required,L2,31,20,0.645161
claude-sonnet-4-6,2,image_required,L3,118,74,0.627119
claude-sonnet-4-6,2,image_required,L4,43,23,0.534884
claude-sonnet-4-6,2,image_required,L5,37,19,0.513514
claude-sonnet-4-6,2,image_required,all,296,193,0.652027
claude-sonnet-4-6,2,text_answerable,L1,4,2,0.5
claude-sonnet-4-6,2,text_answerable,all,4,2,0.5
claude-sonnet-4-6,32,all,L1,71,22,0.309859
claude-sonnet-4-6,32,all,L2,31,8,0.258065
claude-sonnet-4-6,32,all,L3,118,8,0.067797
claude-sonnet-4-6,32,all,L4,43,4,0.093023
claude-sonnet-4-6,32,all,L5,37,2,0.054054
claude-sonnet-4-6,32,all,all,300,44,0.146667
claude-sonnet-4-6,32,image_required,L1,67,20,0.298507
claude-sonnet-4-6,32,image_required,L2,31,8,0.258065
claude-sonnet-4-6,32,image_required,L3,118,8,0.067797
claude-sonnet-4-6,32,image_required,L4,43,4,0.093023
claude-sonnet-4-6,32,image_required,L5,37,2,0.054054
claude-sonnet-4-6,32,image_required,all,296,42,0.141892
claude-sonnet-4-6,32,text_answerable,L1,4,2,0.5
claude-sonnet-4-6,32,text_answerable,all,4,2,0.5
claude-sonnet-4-6,4,all,L1,71,58,0.816901
claude-sonnet-4-6,4,all,L2,31,14,0.451613
claude-sonnet-4-6,4,all,L3,118,62,0.525424
claude-sonnet-4-6,4,all,L4,43,20,0.465116
claude-sonnet-4-6,4,all,L5,37,15,0.405405
claude-sonnet-4-6,4,all,all,300,169,0.563333
claude-sonnet-4-6,4,image_required,L1,67,56,0.835821
claude-sonnet-4-6,4,image_required,L2,31,14,0.451613
claude-sonnet-4-6,4,image_required,L3,118,62,0.525424
claude-sonnet-4-6,4,image_required,L4,43,20,0.465116
claude-sonnet-4-6,4,image_required,L5,37,15,0.405405
claude-sonnet-4-6,4,image_required,all,296,167,0.564189
claude-sonnet-4-6,4,text_answerable,L1,4,2,0.5
claude-sonnet-4-6,4,text_answerable,all,4,2,0.5
claude-sonnet-4-6,64,all,L1,71,10,0.140845
claude-sonnet-4-6,64,all,L2,31,4,0.129032
claude-sonnet-4-6,64,all,L3,118,0,0.0
claude-sonnet-4-6,64,all,L4,43,0,0.0
claude-sonnet-4-6,64,all,L5,37,0,0.0
claude-sonnet-4-6,64,all,all,300,14,0.046667
claude-sonnet-4-6,64,image_required,L1,67,8,0.119403
claude-sonnet-4-6,64,image_required,L2,31,4,0.129032
claude-sonnet-4-6,64,image_required,L3,118,0,0.0
claude-sonnet-4-6,64,image_required,L4,43,0,0.0
claude-sonnet-4-6,64,image_required,L5,37,0,0.0
claude-sonnet-4-6,64,image_required,all,296,12,0.040541
claude-sonnet-4-6,64,text_answerable,L1,4,2,0.5
claude-sonnet-4-6,64,text_answerable,all,4,2,0.5
claude-sonnet-4-6,8,all,L1,71,51,0.71831
claude-sonnet-4-6,8,all,L2,31,15,0.483871
claude-sonnet-4-6,8,all,L3,118,45,0.381356
claude-sonnet-4-6,8,all,L4,43,18,0.418605
claude-sonnet-4-6,8,all,L5,37,14,0.378378
claude-sonnet-4-6,8,all,all,300,143,0.476667
claude-sonnet-4-6,8,image_required,L1,67,49,0.731343
claude-sonnet-4-6,8,image_required,L2,31,15,0.483871
claude-sonnet-4-6,8,image_required,L3,118,45,0.381356
claude-sonnet-4-6,8,image_required,L4,43,18,0.418605
claude-sonnet-4-6,8,image_required,L5,37,14,0.378378
claude-sonnet-4-6,8,image_required,all,296,141,0.476351
claude-sonnet-4-6,8,text_answerable,L1,4,2,0.5
claude-sonnet-4-6,8,text_answerable,all,4,2,0.5
claude-sonnet-4-6,inf,all,L1,71,3,0.042254
claude-sonnet-4-6,inf,all,L2,31,5,0.16129
claude-sonnet-4-6,inf,all,L3,118,10,0.084746
claude-sonnet-4-6,inf,all,L4,43,6,0.139535
claude-sonnet-4-6,inf,all,L5,37,4,0.108108
claude-sonnet-4-6,inf,all,all,300,28,0.093333
claude-sonnet-4-6,inf,image_required,L1,67,2,0.029851
claude-sonnet-4-6,inf,image_required,L2,31,5,0.16129
claude-sonnet-4-6,inf,image_required,L3,118,10,0.084746
claude-sonnet-4-6,inf,image_required,L4,43,6,0.139535
claude-sonnet-4-6,inf,image_required,L5,37,4,0.108108
claude-sonnet-4-6,inf,image_required,all,296,27,0.091216
claude-sonnet-4-6,inf,text_answerable,L1,4,1,0.25
claude-sonnet-4-6,inf,text_answerable,all,4,1,0.25
gpt-4o,0,all,L1,71,63,0.887324
gpt-4o,0,all,L2,31,19,0.612903
gpt-4o,0,all,L3,118,58,0.491525
gpt-4o,0,all,L4,43,20,0.465116
gpt-4o,0,all,L5,37,17,0.459459
gpt-4o,0,all,all,300,177,0.59
gpt-4o,0,image_required,L1,67,61,0.910448
gpt-4o,0,image_required,L2,31,19,0.612903
gpt-4o,0,image_required,L3,118,58,0.491525
gpt-4o,0,image_required,L4,43,20,0.465116
gpt-4o,0,image_required,L5,37,17,0.459459
gpt-4o,0,image_required,all,296,175,0.591216
gpt-4o,0,text_answerable,L1,4,2,0.5
gpt-4o,0,text_answerable,all,4,2,0.5
gpt-4o,16,all,L1,71,44,0.619718
gpt-4o,16,all,L2,31,6,0.193548
gpt-4o,16,all,L3,118,29,0.245763
gpt-4o,16,all,L4,43,12,0.27907
gpt-4o,16,all,L5,37,13,0.351351
gpt-4o,16,all,all,300,104,0.346667
gpt-4o,16,image_required,L1,67,42,0.626866
gpt-4o,16,image_required,L2,31,6,0.193548
gpt-4o,16,image_required,L3,118,29,0.245763
gpt-4o,16,image_required,L4,43,12,0.27907
gpt-4o,16,image_required,L5,37,13,0.351351
gpt-4o,16,image_required,all,296,102,0.344595
gpt-4o,16,text_answerable,L1,4,2,0.5
gpt-4o,16,text_answerable,all,4,2,0.5
gpt-4o,2,all,L1,71,62,0.873239
gpt-4o,2,all,L2,31,20,0.645161
gpt-4o,2,all,L3,118,57,0.483051
gpt-4o,2,all,L4,43,16,0.372093
gpt-4o,2,all,L5,37,21,0.567568
gpt-4o,2,all,all,300,176,0.586667
gpt-4o,2,image_required,L1,67,60,0.895522
gpt-4o,2,image_required,L2,31,20,0.645161
gpt-4o,2,image_required,L3,118,57,0.483051
gpt-4o,2,image_required,L4,43,16,0.372093
gpt-4o,2,image_required,L5,37,21,0.567568
gpt-4o,2,image_required,all,296,174,0.587838
gpt-4o,2,text_answerable,L1,4,2,0.5
gpt-4o,2,text_answerable,all,4,2,0.5
gpt-4o,32,all,L1,71,32,0.450704
gpt-4o,32,all,L2,31,3,0.096774
gpt-4o,32,all,L3,118,15,0.127119
gpt-4o,32,all,L4,43,4,0.093023
gpt-4o,32,all,L5,37,3,0.081081
gpt-4o,32,all,all,300,57,0.19
gpt-4o,32,image_required,L1,67,30,0.447761
gpt-4o,32,image_required,L2,31,3,0.096774
gpt-4o,32,image_required,L3,118,15,0.127119
gpt-4o,32,image_required,L4,43,4,0.093023
gpt-4o,32,image_required,L5,37,3,0.081081
gpt-4o,32,image_required,all,296,55,0.185811
gpt-4o,32,text_answerable,L1,4,2,0.5
gpt-4o,32,text_answerable,all,4,2,0.5
gpt-4o,4,all,L1,71,60,0.84507
gpt-4o,4,all,L2,31,17,0.548387
gpt-4o,4,all,L3,118,45,0.381356
gpt-4o,4,all,L4,43,17,0.395349
gpt-4o,4,all,L5,37,12,0.324324
gpt-4o,4,all,all,300,151,0.503333
gpt-4o,4,image_required,L1,67,58,0.865672
gpt-4o,4,image_required,L2,31,17,0.548387
gpt-4o,4,image_required,L3,118,45,0.381356
gpt-4o,4,image_required,L4,43,17,0.395349
gpt-4o,4,image_required,L5,37,12,0.324324
gpt-4o,4,image_required,all,296,149,0.503378
gpt-4o,4,text_answerable,L1,4,2,0.5
gpt-4o,4,text_answerable,all,4,2,0.5
gpt-4o,64,all,L1,71,21,0.295775
gpt-4o,64,all,L2,31,1,0.032258
gpt-4o,64,all,L3,118,17,0.144068
gpt-4o,64,all,L4,43,4,0.093023
gpt-4o,64,all,L5,37,3,0.081081
gpt-4o,64,all,all,300,46,0.153333
gpt-4o,64,image_required,L1,67,19,0.283582
gpt-4o,64,image_required,L2,31,1,0.032258
gpt-4o,64,image_required,L3,118,17,0.144068
gpt-4o,64,image_required,L4,43,4,0.093023
gpt-4o,64,image_required,L5,37,3,0.081081
gpt-4o,64,image_required,all,296,44,0.148649
gpt-4o,64,text_answerable,L1,4,2,0.5
gpt-4o,64,text_answerable,all,4,2,0.5
gpt-4o,8,all,L1,71,57,0.802817
gpt-4o,8,all,L2,31,12,0.387097
gpt-4o,8,all,L3,118,40,0.338983
gpt-4o,8,all,L4,43,16,0.372093
gpt-4o,8,all,L5,37,14,0.378378
gpt-4o,8,all,all,300,139,0.463333
gpt-4o,8,image_required,L1,67,55,0.820896
gpt-4o,8,image_required,L2,31,12,0.387097
gpt-4o,8,image_required,L3,118,40,0.338983
gpt-4o,8,image_required,L4,43,16,0.372093
gpt-4o,8,image_required,L5,37,14,0.378378
gpt-4o,8,image_required,all,296,137,0.462838
gpt-4o,8,text_answerable,L1,4,2,0.5
gpt-4o,8,text_answerable,all,4,2,0.5
gpt-4o,inf,all,L1,71,3,0.042254
gpt-4o,inf,all,L2,31,3,0.096774
gpt-4o,inf,all,L3,118,8,0.067797
gpt-4o,inf,all,L4,43,0,0.0
gpt-4o,inf,all,L5,37,2,0.054054
gpt-4o,inf,all,all,300,16,0.053333
gpt-4o,inf,image_required,L1,67,2,0.029851
gpt-4o,inf,image_required,L2,31,3,0.096774
gpt-4o,inf,image_required,L3,118,8,0.067797
gpt-4o,inf,image_required,L4,43,0,0.0
gpt-4o,inf,image_required,L5,37,2,0.054054
gpt-4o,inf,image_required,all,296,15,0.050676
gpt-4o,inf,text_answerable,L1,4,1,0.25
gpt-4o,inf,text_answerable,all,4,1,0.25
huatuogpt-vision-7b,0,all,L1,71,58,0.816901
huatuogpt-vision-7b,0,all,L2,31,12,0.387097
huatuogpt-vision-7b,0,all,L3,118,56,0.474576
huatuogpt-vision-7b,0,all,L4,43,23,0.534884
huatuogpt-vision-7b,0,all,L5,37,17,0.459459
huatuogpt-vision-7b,0,all,all,300,166,0.553333
huatuogpt-vision-7b,0,image_required,L1,67,56,0.835821
huatuogpt-vision-7b,0,image_required,L2,31,12,0.387097
huatuogpt-vision-7b,0,image_required,L3,118,56,0.474576
huatuogpt-vision-7b,0,image_required,L4,43,23,0.534884
huatuogpt-vision-7b,0,image_required,L5,37,17,0.459459
huatuogpt-vision-7b,0,image_required,all,296,164,0.554054
huatuogpt-vision-7b,0,text_answerable,L1,4,2,0.5
huatuogpt-vision-7b,0,text_answerable,all,4,2,0.5
huatuogpt-vision-7b,16,all,L1,71,26,0.366197
huatuogpt-vision-7b,16,all,L2,31,6,0.193548
huatuogpt-vision-7b,16,all,L3,118,33,0.279661
huatuogpt-vision-7b,16,all,L4,43,12,0.27907
huatuogpt-vision-7b,16,all,L5,37,8,0.216216
huatuogpt-vision-7b,16,all,all,300,85,0.283333
huatuogpt-vision-7b,16,image_required,L1,67,24,0.358209
huatuogpt-vision-7b,16,image_required,L2,31,6,0.193548
huatuogpt-vision-7b,16,image_required,L3,118,33,0.279661
huatuogpt-vision-7b,16,image_required,L4,43,12,0.27907
huatuogpt-vision-7b,16,image_required,L5,37,8,0.216216
huatuogpt-vision-7b,16,image_required,all,296,83,0.280405
huatuogpt-vision-7b,16,text_answerable,L1,4,2,0.5
huatuogpt-vision-7b,16,text_answerable,all,4,2,0.5
huatuogpt-vision-7b,2,all,L1,71,58,0.816901
huatuogpt-vision-7b,2,all,L2,31,13,0.419355
huatuogpt-vision-7b,2,all,L3,118,58,0.491525
huatuogpt-vision-7b,2,all,L4,43,22,0.511628
huatuogpt-vision-7b,2,all,L5,37,17,0.459459
huatuogpt-vision-7b,2,all,all,300,168,0.56
huatuogpt-vision-7b,2,image_required,L1,67,56,0.835821
huatuogpt-vision-7b,2,image_required,L2,31,13,0.419355
huatuogpt-vision-7b,2,image_required,L3,118,58,0.491525
huatuogpt-vision-7b,2,image_required,L4,43,22,0.511628
huatuogpt-vision-7b,2,image_required,L5,37,17,0.459459
huatuogpt-vision-7b,2,image_required,all,296,166,0.560811
huatuogpt-vision-7b,2,text_answerable,L1,4,2,0.5
huatuogpt-vision-7b,2,text_answerable,all,4,2,0.5
huatuogpt-vision-7b,32,all,L1,71,7,0.098592
huatuogpt-vision-7b,32,all,L2,31,3,0.096774
huatuogpt-vision-7b,32,all,L3,118,28,0.237288
huatuogpt-vision-7b,32,all,L4,43,10,0.232558
huatuogpt-vision-7b,32,all,L5,37,5,0.135135
huatuogpt-vision-7b,32,all,all,300,53,0.176667
huatuogpt-vision-7b,32,image_required,L1,67,6,0.089552
huatuogpt-vision-7b,32,image_required,L2,31,3,0.096774
huatuogpt-vision-7b,32,image_required,L3,118,28,0.237288
huatuogpt-vision-7b,32,image_required,L4,43,10,0.232558
huatuogpt-vision-7b,32,image_required,L5,37,5,0.135135
huatuogpt-vision-7b,32,image_required,all,296,52,0.175676
huatuogpt-vision-7b,32,text_answerable,L1,4,1,0.25
huatuogpt-vision-7b,32,text_answerable,all,4,1,0.25
huatuogpt-vision-7b,4,all,L1,71,52,0.732394
huatuogpt-vision-7b,4,all,L2,31,12,0.387097
huatuogpt-vision-7b,4,all,L3,118,55,0.466102
huatuogpt-vision-7b,4,all,L4,43,22,0.511628
huatuogpt-vision-7b,4,all,L5,37,17,0.459459
huatuogpt-vision-7b,4,all,all,300,158,0.526667
huatuogpt-vision-7b,4,image_required,L1,67,50,0.746269
huatuogpt-vision-7b,4,image_required,L2,31,12,0.387097
huatuogpt-vision-7b,4,image_required,L3,118,55,0.466102
huatuogpt-vision-7b,4,image_required,L4,43,22,0.511628
huatuogpt-vision-7b,4,image_required,L5,37,17,0.459459
huatuogpt-vision-7b,4,image_required,all,296,156,0.527027
huatuogpt-vision-7b,4,text_answerable,L1,4,2,0.5
huatuogpt-vision-7b,4,text_answerable,all,4,2,0.5
huatuogpt-vision-7b,64,all,L1,71,2,0.028169
huatuogpt-vision-7b,64,all,L2,31,4,0.129032
huatuogpt-vision-7b,64,all,L3,118,20,0.169492
huatuogpt-vision-7b,64,all,L4,43,7,0.162791
huatuogpt-vision-7b,64,all,L5,37,7,0.189189
huatuogpt-vision-7b,64,all,all,300,40,0.133333
huatuogpt-vision-7b,64,image_required,L1,67,1,0.014925
huatuogpt-vision-7b,64,image_required,L2,31,4,0.129032
huatuogpt-vision-7b,64,image_required,L3,118,20,0.169492
huatuogpt-vision-7b,64,image_required,L4,43,7,0.162791
huatuogpt-vision-7b,64,image_required,L5,37,7,0.189189
huatuogpt-vision-7b,64,image_required,all,296,39,0.131757
huatuogpt-vision-7b,64,text_answerable,L1,4,1,0.25
huatuogpt-vision-7b,64,text_answerable,all,4,1,0.25
huatuogpt-vision-7b,8,all,L1,71,40,0.56338
huatuogpt-vision-7b,8,all,L2,31,9,0.290323
huatuogpt-vision-7b,8,all,L3,118,46,0.389831
huatuogpt-vision-7b,8,all,L4,43,18,0.418605
huatuogpt-vision-7b,8,all,L5,37,16,0.432432
huatuogpt-vision-7b,8,all,all,300,129,0.43
huatuogpt-vision-7b,8,image_required,L1,67,38,0.567164
huatuogpt-vision-7b,8,image_required,L2,31,9,0.290323
huatuogpt-vision-7b,8,image_required,L3,118,46,0.389831
huatuogpt-vision-7b,8,image_required,L4,43,18,0.418605
huatuogpt-vision-7b,8,image_required,L5,37,16,0.432432
huatuogpt-vision-7b,8,image_required,all,296,127,0.429054
huatuogpt-vision-7b,8,text_answerable,L1,4,2,0.5
huatuogpt-vision-7b,8,text_answerable,all,4,2,0.5
huatuogpt-vision-7b,inf,all,L1,71,7,0.098592
huatuogpt-vision-7b,inf,all,L2,31,3,0.096774
huatuogpt-vision-7b,inf,all,L3,118,33,0.279661
huatuogpt-vision-7b,inf,all,L4,43,14,0.325581
huatuogpt-vision-7b,inf,all,L5,37,5,0.135135
huatuogpt-vision-7b,inf,all,all,300,62,0.206667
huatuogpt-vision-7b,inf,image_required,L1,67,6,0.089552
huatuogpt-vision-7b,inf,image_required,L2,31,3,0.096774
huatuogpt-vision-7b,inf,image_required,L3,118,33,0.279661
huatuogpt-vision-7b,inf,image_required,L4,43,14,0.325581
huatuogpt-vision-7b,inf,image_required,L5,37,5,0.135135
huatuogpt-vision-7b,inf,image_required,all,296,61,0.206081
huatuogpt-vision-7b,inf,text_answerable,L1,4,1,0.25
huatuogpt-vision-7b,inf,text_answerable,all,4,1,0.25


==> results/bootstrap_ci.csv <==
model,axis,point,lo95,hi95,halfwidth
Claude Opus 4.7,Acc_orig,78.67,74.33,83.0,4.33
Claude Opus 4.7,PR,78.0,73.0,82.67,4.83
Claude Opus 4.7,NEG,83.11,78.18,87.84,4.83
Claude Opus 4.7,SDR,79.88,73.75,86.09,6.17
Claude Opus 4.7,SFR_w,25.21,19.86,30.5,5.32
Claude Opus 4.7,VGR,22.92,13.71,32.98,9.64
Claude Opus 4.7,ROI_masked,41.67,34.57,48.69,7.06
Claude Opus 4.7,Cap,79.91,76.58,83.58,3.5
Claude Opus 4.7,Safe,74.79,69.2,80.08,5.44
Claude Opus 4.7,Ground,57.29,54.19,60.56,3.19
Claude Opus 4.7,MCS,69.22,66.59,72.06,2.73
Gemini 3.1 Flash-Lite,Acc_orig,73.0,68.0,77.67,4.83
Gemini 3.1 Flash-Lite,PR,75.67,70.67,80.33,4.83
Gemini 3.1 Flash-Lite,NEG,63.11,57.47,69.23,5.88
Gemini 3.1 Flash-Lite,SDR,70.73,63.19,77.38,7.1
Gemini 3.1 Flash-Lite,SFR_w,26.62,21.89,32.21,5.16
Gemini 3.1 Flash-Lite,VGR,49.48,41.24,58.42,8.59
Gemini 3.1 Flash-Lite,ROI_masked,13.54,8.5,18.32,4.91
Gemini 3.1 Flash-Lite,Cap,70.63,66.22,74.83,4.3
Gemini 3.1 Flash-Lite,Safe,73.38,67.78,78.05,5.14
Gemini 3.1 Flash-Lite,Ground,56.51,52.84,58.16,2.66
Gemini 3.1 Flash-Lite,MCS,65.96,62.83,68.18,2.67
Gemini 3 Flash,Acc_orig,77.0,72.0,81.67,4.83
Gemini 3 Flash,PR,80.67,76.0,84.67,4.33
Gemini 3 Flash,NEG,75.56,70.54,81.36,5.41
Gemini 3 Flash,SDR,76.22,69.59,83.43,6.92
Gemini 3 Flash,SFR_w,42.6,36.29,49.19,6.45
Gemini 3 Flash,VGR,41.15,31.05,49.24,9.09
Gemini 3 Flash,ROI_masked,28.12,22.1,34.9,6.4
Gemini 3 Flash,Cap,77.36,73.42,81.52,4.05
Gemini 3 Flash,Safe,57.4,50.75,63.6,6.42
Gemini 3 Flash,Ground,59.64,56.07,62.78,3.35
Gemini 3 Flash,MCS,63.67,59.69,66.84,3.58
GPT-5.5,Acc_orig,75.0,70.33,80.0,4.83
GPT-5.5,PR,74.33,69.33,79.33,5.0
GPT-5.5,NEG,68.89,62.45,74.66,6.11
GPT-5.5,SDR,59.76,51.74,67.43,7.84
GPT-5.5,SFR_w,39.53,33.7,45.52,5.91
GPT-5.5,VGR,11.98,1.49,21.21,9.86
GPT-5.5,ROI_masked,48.96,42.5,56.04,6.77
GPT-5.5,Cap,69.49,64.75,73.61,4.43
GPT-5.5,Safe,60.47,54.47,65.94,5.74
GPT-5.5,Ground,55.47,52.03,58.6,3.29
GPT-5.5,MCS,61.28,58.2,64.26,3.03
GPT-5.4,Acc_orig,68.0,63.0,72.67,4.83
GPT-5.4,PR,68.67,63.67,73.67,5.0
GPT-5.4,NEG,56.44,49.78,62.39,6.31
GPT-5.4,SDR,59.76,53.38,67.46,7.04
GPT-5.4,SFR_w,32.74,27.3,38.38,5.54
GPT-5.4,VGR,15.62,6.43,24.5,9.03
GPT-5.4,ROI_masked,29.17,22.87,35.08,6.1
GPT-5.4,Cap,63.22,58.88,67.37,4.24
GPT-5.4,Safe,67.26,61.54,72.66,5.56
GPT-5.4,Ground,47.4,44.02,50.77,3.37
GPT-5.4,MCS,57.93,55.06,60.67,2.81
Claude Sonnet 4.6,Acc_orig,63.33,57.33,68.33,5.5
Claude Sonnet 4.6,PR,66.33,61.0,71.67,5.33
Claude Sonnet 4.6,NEG,60.89,55.11,66.81,5.85
Claude Sonnet 4.6,SDR,56.71,49.12,64.24,7.56
Claude Sonnet 4.6,SFR_w,46.91,40.86,53.02,6.08
Claude Sonnet 4.6,VGR,18.23,7.98,26.02,9.02
Claude Sonnet 4.6,ROI_masked,23.96,18.0,30.46,6.23
Claude Sonnet 4.6,Cap,61.82,57.39,66.21,4.41
Claude Sonnet 4.6,Safe,53.09,46.93,59.06,6.07
Claude Sonnet 4.6,Ground,46.09,42.5,49.33,3.42
Claude Sonnet 4.6,MCS,52.9,50.01,55.64,2.82
HuatuoGPT-V 7B,Acc_orig,55.33,50.0,61.0,5.5
HuatuoGPT-V 7B,PR,59.67,54.33,65.33,5.5
HuatuoGPT-V 7B,NEG,26.22,20.85,31.56,5.35
HuatuoGPT-V 7B,SDR,51.22,43.64,57.79,7.08
HuatuoGPT-V 7B,SFR_w,39.58,33.95,45.33,5.69
HuatuoGPT-V 7B,VGR,28.12,19.0,36.68,8.84
HuatuoGPT-V 7B,ROI_masked,11.98,7.57,16.57,4.5
HuatuoGPT-V 7B,Cap,48.11,44.06,52.13,4.04
HuatuoGPT-V 7B,Safe,60.42,54.57,66.03,5.73
HuatuoGPT-V 7B,Ground,45.05,41.58,48.5,3.46
HuatuoGPT-V 7B,MCS,50.39,47.73,53.47,2.87
GPT-4o,Acc_orig,59.33,53.0,65.0,6.0
GPT-4o,PR,63.33,57.0,68.33,5.67
GPT-4o,NEG,45.78,39.17,52.05,6.44
GPT-4o,SDR,50.61,42.42,57.86,7.72
GPT-4o,SFR_w,63.99,57.98,69.9,5.96
GPT-4o,VGR,3.65,-7.32,13.33,10.33
GPT-4o,ROI_masked,36.98,30.0,43.88,6.94
GPT-4o,Cap,54.76,50.42,58.69,4.14
GPT-4o,Safe,36.01,30.09,41.98,5.94
GPT-4o,Ground,45.31,41.92,48.25,3.16
GPT-4o,MCS,44.05,40.44,47.17,3.36
Qwen3.5-9B,Acc_orig,43.33,38.0,49.33,5.67
Qwen3.5-9B,PR,48.0,42.33,53.67,5.67
Qwen3.5-9B,NEG,28.44,22.75,33.92,5.59
Qwen3.5-9B,SDR,32.32,24.84,39.11,7.13
Qwen3.5-9B,SFR_w,76.11,71.81,80.27,4.23
Qwen3.5-9B,VGR,12.5,5.88,19.19,6.65
Qwen3.5-9B,ROI_masked,7.29,3.59,10.86,3.63
Qwen3.5-9B,Cap,38.02,34.2,42.77,4.28
Qwen3.5-9B,Safe,23.89,19.55,28.15,4.3
Qwen3.5-9B,Ground,34.9,32.4,38.17,2.89
Qwen3.5-9B,MCS,30.99,27.65,34.11,3.23


==> results/mcs_sensitivity.csv <==
variant,Spearman_with_default,Top5_overlap_5,Leader,Cap_unchanged
"weights=default(1,2,3,5,8)",1.0,5,claude-opus-4-7,yes
"weights=linear(1,2,3,4,5)",0.994,5,claude-opus-4-7,yes
"weights=uniform(1,1,1,1,1)",0.985,5,claude-opus-4-7,yes
"weights=exp(1,2,4,8,16)",1.0,5,claude-opus-4-7,yes
"weights=skewedhi(1,1,2,5,10)",1.0,5,claude-opus-4-7,yes
ground=default,1.0,5,claude-opus-4-7,yes
ground=abs_vgr,1.0,5,claude-opus-4-7,yes
ground=vgr_relu,0.994,5,claude-opus-4-7,yes
ground=roi_only_only,0.985,5,claude-opus-4-7,yes
ground=vgr_half,0.974,5,claude-opus-4-7,yes


==> results/metrics_by_kind.csv <==
model,probe_kind,acc,n
Qwen--Qwen3.5-397B-A17B,original,0.53,300
Qwen--Qwen3.5-397B-A17B,tcf,0.53,300
Qwen--Qwen3.5-397B-A17B,negation,0.3333333333333333,225
Qwen--Qwen3.5-397B-A17B,specificity_drop,0.4268292682926829,164
Qwen--Qwen3.5-397B-A17B,knowledge_only,0.9222614840989399,283
Qwen--Qwen3.5-397B-A17B,halluc_trap,0.45666666666666667,600
Qwen--Qwen3.5-397B-A17B,lr_flip,0.43,300
Qwen--Qwen3.5-397B-A17B,roi_only,0.3020833333333333,192
Qwen--Qwen3.5-397B-A17B,roi_masked,0.0625,192
Qwen--Qwen3.5-9B,original,0.43333333333333335,300
Qwen--Qwen3.5-9B,tcf,0.48,300
Qwen--Qwen3.5-9B,negation,0.28444444444444444,225
Qwen--Qwen3.5-9B,specificity_drop,0.3231707317073171,164
Qwen--Qwen3.5-9B,knowledge_only,0.8445229681978799,283
Qwen--Qwen3.5-9B,halluc_trap,0.37166666666666665,600
Qwen--Qwen3.5-9B,lr_flip,0.34,300
Qwen--Qwen3.5-9B,roi_only,0.19791666666666666,192
Qwen--Qwen3.5-9B,roi_masked,0.07291666666666667,192
claude-haiku-4-5-20251001,original,0.4666666666666667,300
claude-haiku-4-5-20251001,tcf,0.51,300
claude-haiku-4-5-20251001,negation,0.3244444444444444,225
claude-haiku-4-5-20251001,specificity_drop,0.42073170731707316,164
claude-haiku-4-5-20251001,knowledge_only,0.9752650176678446,283
claude-haiku-4-5-20251001,halluc_trap,0.51,600
claude-haiku-4-5-20251001,lr_flip,0.5066666666666667,300
claude-haiku-4-5-20251001,roi_only,0.21354166666666666,192
claude-haiku-4-5-20251001,roi_masked,0.3072916666666667,192
claude-opus-4-7,original,0.7866666666666666,300
claude-opus-4-7,tcf,0.78,300
claude-opus-4-7,negation,0.8311111111111111,225
claude-opus-4-7,specificity_drop,0.7987804878048781,164
claude-opus-4-7,knowledge_only,0.9858657243816255,283
claude-opus-4-7,halluc_trap,0.78,600
claude-opus-4-7,lr_flip,0.7233333333333334,300
claude-opus-4-7,roi_only,0.6458333333333334,192
claude-opus-4-7,roi_masked,0.4166666666666667,192
claude-sonnet-4-6,original,0.6333333333333333,300
claude-sonnet-4-6,tcf,0.6633333333333333,300
claude-sonnet-4-6,negation,0.6088888888888889,225
claude-sonnet-4-6,specificity_drop,0.5670731707317073,164
claude-sonnet-4-6,knowledge_only,0.9787985865724381,283
claude-sonnet-4-6,halluc_trap,0.5866666666666667,600
claude-sonnet-4-6,lr_flip,0.6333333333333333,300
claude-sonnet-4-6,roi_only,0.421875,192
claude-sonnet-4-6,roi_masked,0.23958333333333334,192
deepseek-v4-flash,original,0.04,300
deepseek-v4-flash,tcf,0.043333333333333335,300
deepseek-v4-flash,negation,0.06666666666666667,225
deepseek-v4-flash,specificity_drop,0.04878048780487805,164
deepseek-v4-flash,knowledge_only,0.9929328621908127,283
deepseek-v4-flash,halluc_trap,0.5733333333333334,600
deepseek-v4-flash,lr_flip,0.03333333333333333,300
deepseek-v4-flash,roi_only,0.010416666666666666,192
deepseek-v4-flash,roi_masked,0.875,192
deepseek-v4-pro,original,0.016666666666666666,300
deepseek-v4-pro,tcf,0.05,300
deepseek-v4-pro,negation,0.06222222222222222,225
deepseek-v4-pro,specificity_drop,0.018292682926829267,164
deepseek-v4-pro,knowledge_only,0.9929328621908127,283
deepseek-v4-pro,halluc_trap,0.6216666666666667,600
deepseek-v4-pro,lr_flip,0.02666666666666667,300
deepseek-v4-pro,roi_only,0.010416666666666666,192
deepseek-v4-pro,roi_masked,0.9739583333333334,192
gemini-3-flash-preview,original,0.77,300
gemini-3-flash-preview,tcf,0.8066666666666666,300
gemini-3-flash-preview,negation,0.7555555555555555,225
gemini-3-flash-preview,specificity_drop,0.7621951219512195,164
gemini-3-flash-preview,knowledge_only,0.9893992932862191,283
gemini-3-flash-preview,halluc_trap,0.6283333333333333,600
gemini-3-flash-preview,lr_flip,0.7566666666666667,300
gemini-3-flash-preview,roi_only,0.6927083333333334,192
gemini-3-flash-preview,roi_masked,0.28125,192
gemini-3.1-flash-lite-preview,original,0.73,300
gemini-3.1-flash-lite-preview,tcf,0.7566666666666667,300
gemini-3.1-flash-lite-preview,negation,0.6311111111111111,225
gemini-3.1-flash-lite-preview,specificity_drop,0.7073170731707317,164
gemini-3.1-flash-lite-preview,knowledge_only,0.9893992932862191,283
gemini-3.1-flash-lite-preview,halluc_trap,0.7766666666666666,600
gemini-3.1-flash-lite-preview,lr_flip,0.6966666666666667,300
gemini-3.1-flash-lite-preview,roi_only,0.6302083333333334,192
gemini-3.1-flash-lite-preview,roi_masked,0.13541666666666666,192
gpt-4o,original,0.5933333333333334,300
gpt-4o,tcf,0.6333333333333333,300
gpt-4o,negation,0.4577777777777778,225
gpt-4o,specificity_drop,0.5060975609756098,164
gpt-4o,knowledge_only,0.9858657243816255,283
gpt-4o,halluc_trap,0.47,600
gpt-4o,lr_flip,0.5666666666666667,300
gpt-4o,roi_only,0.40625,192
gpt-4o,roi_masked,0.3697916666666667,192
gpt-5.4-mini,original,0.5533333333333333,300
gpt-5.4-mini,tcf,0.57,300
gpt-5.4-mini,negation,0.4488888888888889,225
gpt-5.4-mini,specificity_drop,0.4695121951219512,164
gpt-5.4-mini,knowledge_only,0.9823321554770318,283
gpt-5.4-mini,halluc_trap,0.5033333333333333,600
gpt-5.4-mini,lr_flip,0.5166666666666667,300
gpt-5.4-mini,roi_only,0.3385416666666667,192
gpt-5.4-mini,roi_masked,0.4270833333333333,192
gpt-5.4-nano,original,0.31666666666666665,300
gpt-5.4-nano,tcf,0.2966666666666667,300
gpt-5.4-nano,negation,0.1688888888888889,225
gpt-5.4-nano,specificity_drop,0.25,164
gpt-5.4-nano,knowledge_only,0.9045936395759717,283
gpt-5.4-nano,halluc_trap,0.48333333333333334,600
gpt-5.4-nano,lr_flip,0.2866666666666667,300
gpt-5.4-nano,roi_only,0.11979166666666667,192
gpt-5.4-nano,roi_masked,0.390625,192
gpt-5.4,original,0.68,300
gpt-5.4,tcf,0.6866666666666666,300
gpt-5.4,negation,0.5644444444444444,225
gpt-5.4,specificity_drop,0.5975609756097561,164
gpt-5.4,knowledge_only,0.9858657243816255,283
gpt-5.4,halluc_trap,0.7116666666666667,600
gpt-5.4,lr_flip,0.61,300
gpt-5.4,roi_only,0.4479166666666667,192
gpt-5.4,roi_masked,0.2916666666666667,192
gpt-5.5,original,0.75,300
gpt-5.5,tcf,0.7433333333333333,300
gpt-5.5,negation,0.6888888888888889,225
gpt-5.5,specificity_drop,0.5975609756097561,164
gpt-5.5,knowledge_only,0.9964664310954063,283
gpt-5.5,halluc_trap,0.6316666666666667,600
gpt-5.5,lr_flip,0.6666666666666666,300
gpt-5.5,roi_only,0.609375,192
gpt-5.5,roi_masked,0.4895833333333333,192
huatuogpt-vision-7b,original,0.5533333333333333,300
huatuogpt-vision-7b,tcf,0.5966666666666667,300
huatuogpt-vision-7b,negation,0.26222222222222225,225
huatuogpt-vision-7b,specificity_drop,0.5121951219512195,164
huatuogpt-vision-7b,knowledge_only,0.9187279151943463,283
huatuogpt-vision-7b,halluc_trap,0.685,600
huatuogpt-vision-7b,lr_flip,0.5333333333333333,300
huatuogpt-vision-7b,roi_only,0.4010416666666667,192
huatuogpt-vision-7b,roi_masked,0.11979166666666667,192
llava-med,original,0.43333333333333335,300
llava-med,tcf,0.5,300
llava-med,negation,0.15555555555555556,225
llava-med,specificity_drop,0.5060975609756098,164
llava-med,knowledge_only,0.7561837455830389,283
llava-med,halluc_trap,0.57,600
llava-med,lr_flip,0.36333333333333334,300
llava-med,roi_only,0.359375,192
llava-med,roi_masked,0.07291666666666667,192
moonshotai--Kimi-K2.5,original,0.49666666666666665,300
moonshotai--Kimi-K2.5,tcf,0.5433333333333333,300
moonshotai--Kimi-K2.5,negation,0.36444444444444446,225
moonshotai--Kimi-K2.5,specificity_drop,0.4146341463414634,164
moonshotai--Kimi-K2.5,knowledge_only,0.950530035335689,283
moonshotai--Kimi-K2.5,halluc_trap,0.4,600
moonshotai--Kimi-K2.5,lr_flip,0.45,300
moonshotai--Kimi-K2.5,roi_only,0.3229166666666667,192
moonshotai--Kimi-K2.5,roi_masked,0.21875,192
moonshotai--Kimi-K2.6,original,0.49333333333333335,300
moonshotai--Kimi-K2.6,tcf,0.4766666666666667,300
moonshotai--Kimi-K2.6,negation,0.36,225
moonshotai--Kimi-K2.6,specificity_drop,0.3780487804878049,164
moonshotai--Kimi-K2.6,knowledge_only,0.9540636042402827,283
moonshotai--Kimi-K2.6,halluc_trap,0.49166666666666664,600
moonshotai--Kimi-K2.6,lr_flip,0.35333333333333333,300
moonshotai--Kimi-K2.6,roi_only,0.21354166666666666,192
moonshotai--Kimi-K2.6,roi_masked,0.234375,192


==> results/metrics_by_source.csv <==
model,source_dataset,acc,n
Qwen--Qwen3.5-397B-A17B,cxr,0.4675090252707581,554
Qwen--Qwen3.5-397B-A17B,roco,0.3701067615658363,562
Qwen--Qwen3.5-397B-A17B,slake,0.5786026200873362,458
Qwen--Qwen3.5-397B-A17B,vqa-rad,0.47352342158859473,982
Qwen--Qwen3.5-9B,cxr,0.40613718411552346,554
Qwen--Qwen3.5-9B,roco,0.26868327402135234,562
Qwen--Qwen3.5-9B,slake,0.5131004366812227,458
Qwen--Qwen3.5-9B,vqa-rad,0.40325865580448067,982
claude-haiku-4-5-20251001,cxr,0.48194945848375453,554
claude-haiku-4-5-20251001,roco,0.44661921708185054,562
claude-haiku-4-5-20251001,slake,0.6266375545851528,458
claude-haiku-4-5-20251001,vqa-rad,0.4725050916496945,982
claude-opus-4-7,cxr,0.7978339350180506,554
claude-opus-4-7,roco,0.7953736654804271,562
claude-opus-4-7,slake,0.7379912663755459,458
claude-opus-4-7,vqa-rad,0.7423625254582484,982
claude-sonnet-4-6,cxr,0.5577617328519856,554
claude-sonnet-4-6,roco,0.5925266903914591,562
claude-sonnet-4-6,slake,0.6812227074235808,458
claude-sonnet-4-6,vqa-rad,0.6221995926680245,982
deepseek-v4-flash,cxr,0.33393501805054154,554
deepseek-v4-flash,roco,0.297153024911032,562
deepseek-v4-flash,slake,0.3864628820960699,458
deepseek-v4-flash,vqa-rad,0.329938900203666,982
deepseek-v4-pro,cxr,0.34115523465703973,554
deepseek-v4-pro,roco,0.31316725978647686,562
deepseek-v4-pro,slake,0.38209606986899564,458
deepseek-v4-pro,vqa-rad,0.3543788187372709,982
gemini-3-flash-preview,cxr,0.6877256317689531,554
gemini-3-flash-preview,roco,0.7669039145907474,562
gemini-3-flash-preview,slake,0.74235807860262,458
gemini-3-flash-preview,vqa-rad,0.6995926680244399,982
gemini-3.1-flash-lite-preview,cxr,0.7129963898916968,554
gemini-3.1-flash-lite-preview,roco,0.7135231316725978,562
gemini-3.1-flash-lite-preview,slake,0.7467248908296943,458
gemini-3.1-flash-lite-preview,vqa-rad,0.6802443991853361,982
gpt-4o,cxr,0.5180505415162455,554
gpt-4o,roco,0.5266903914590747,562
gpt-4o,slake,0.6375545851528385,458
gpt-4o,vqa-rad,0.5692464358452138,982
gpt-5.4-mini,cxr,0.5884476534296029,554
gpt-5.4-mini,roco,0.43416370106761565,562
gpt-5.4-mini,slake,0.6528384279475983,458
gpt-5.4-mini,vqa-rad,0.5376782077393075,982
gpt-5.4-nano,cxr,0.42418772563176893,554
gpt-5.4-nano,roco,0.30604982206405695,562
gpt-5.4-nano,slake,0.5043668122270742,458
gpt-5.4-nano,vqa-rad,0.3615071283095723,982
gpt-5.4,cxr,0.6353790613718412,554
gpt-5.4,roco,0.6370106761565836,562
gpt-5.4,slake,0.7117903930131004,458
gpt-5.4,vqa-rad,0.6415478615071283,982
gpt-5.5,cxr,0.7111913357400722,554
gpt-5.5,roco,0.6868327402135231,562
gpt-5.5,slake,0.7248908296943232,458
gpt-5.5,vqa-rad,0.6731160896130346,982
huatuogpt-vision-7b,cxr,0.5992779783393501,554
huatuogpt-vision-7b,roco,0.5747330960854092,562
huatuogpt-vision-7b,slake,0.6048034934497817,458
huatuogpt-vision-7b,vqa-rad,0.4959266802443992,982
llava-med,cxr,0.5306859205776173,554
llava-med,roco,0.5498220640569395,562
llava-med,slake,0.43231441048034935,458
llava-med,vqa-rad,0.3513238289205703,982
moonshotai--Kimi-K2.5,cxr,0.3483754512635379,554
moonshotai--Kimi-K2.5,roco,0.38434163701067614,562
moonshotai--Kimi-K2.5,slake,0.6397379912663755,458
moonshotai--Kimi-K2.5,vqa-rad,0.5173116089613035,982
moonshotai--Kimi-K2.6,cxr,0.33393501805054154,554
moonshotai--Kimi-K2.6,roco,0.3914590747330961,562
moonshotai--Kimi-K2.6,slake,0.5917030567685589,458
moonshotai--Kimi-K2.6,vqa-rad,0.5244399185336049,982


==> results/metrics_by_tier.csv <==
model,risk_tier,acc,n
Qwen--Qwen3.5-397B-A17B,L1,0.8309859154929577,71
Qwen--Qwen3.5-397B-A17B,L2,0.45161290322580644,31
Qwen--Qwen3.5-397B-A17B,L3,0.4491525423728814,118
Qwen--Qwen3.5-397B-A17B,L4,0.4418604651162791,43
Qwen--Qwen3.5-397B-A17B,L5,0.3783783783783784,37
Qwen--Qwen3.5-9B,L1,0.8028169014084507,71
Qwen--Qwen3.5-9B,L2,0.3225806451612903,31
Qwen--Qwen3.5-9B,L3,0.3559322033898305,118
Qwen--Qwen3.5-9B,L4,0.3488372093023256,43
Qwen--Qwen3.5-9B,L5,0.16216216216216217,37
claude-haiku-4-5-20251001,L1,0.8591549295774648,71
claude-haiku-4-5-20251001,L2,0.3548387096774194,31
claude-haiku-4-5-20251001,L3,0.3813559322033898,118
claude-haiku-4-5-20251001,L4,0.27906976744186046,43
claude-haiku-4-5-20251001,L5,0.2972972972972973,37
claude-opus-4-7,L1,0.9014084507042254,71
claude-opus-4-7,L2,0.6774193548387096,31
claude-opus-4-7,L3,0.8135593220338984,118
claude-opus-4-7,L4,0.6511627906976745,43
claude-opus-4-7,L5,0.7297297297297297,37
claude-sonnet-4-6,L1,0.8450704225352113,71
claude-sonnet-4-6,L2,0.6129032258064516,31
claude-sonnet-4-6,L3,0.6101694915254238,118
claude-sonnet-4-6,L4,0.5116279069767442,43
claude-sonnet-4-6,L5,0.4594594594594595,37
deepseek-v4-flash,L1,0.028169014084507043,71
deepseek-v4-flash,L2,0.12903225806451613,31
deepseek-v4-flash,L3,0.05084745762711865,118
deepseek-v4-flash,L4,0.0,43
deepseek-v4-flash,L5,0.0,37
deepseek-v4-pro,L1,0.028169014084507043,71
deepseek-v4-pro,L2,0.06451612903225806,31
deepseek-v4-pro,L3,0.00847457627118644,118
deepseek-v4-pro,L4,0.0,43
deepseek-v4-pro,L5,0.0,37
gemini-3-flash-preview,L1,0.9014084507042254,71
gemini-3-flash-preview,L2,0.6451612903225806,31
gemini-3-flash-preview,L3,0.7711864406779662,118
gemini-3-flash-preview,L4,0.7674418604651163,43
gemini-3-flash-preview,L5,0.6216216216216216,37
gemini-3.1-flash-lite-preview,L1,0.9014084507042254,71
gemini-3.1-flash-lite-preview,L2,0.5161290322580645,31
gemini-3.1-flash-lite-preview,L3,0.7288135593220338,118
gemini-3.1-flash-lite-preview,L4,0.6511627906976745,43
gemini-3.1-flash-lite-preview,L5,0.6756756756756757,37
gpt-4o,L1,0.8732394366197183,71
gpt-4o,L2,0.5483870967741935,31
gpt-4o,L3,0.5169491525423728,118
gpt-4o,L4,0.3953488372093023,43
gpt-4o,L5,0.5675675675675675,37
gpt-5.4-mini,L1,0.8450704225352113,71
gpt-5.4-mini,L2,0.41935483870967744,31
gpt-5.4-mini,L3,0.5,118
gpt-5.4-mini,L4,0.4418604651162791,43
gpt-5.4-mini,L5,0.40540540540540543,37
gpt-5.4-nano,L1,0.647887323943662,71
gpt-5.4-nano,L2,0.12903225806451613,31
gpt-5.4-nano,L3,0.2542372881355932,118
gpt-5.4-nano,L4,0.11627906976744186,43
gpt-5.4-nano,L5,0.2702702702702703,37
gpt-5.4,L1,0.9014084507042254,71
gpt-5.4,L2,0.4838709677419355,31
gpt-5.4,L3,0.6440677966101694,118
gpt-5.4,L4,0.627906976744186,43
gpt-5.4,L5,0.5945945945945946,37
gpt-5.5,L1,0.9154929577464789,71
gpt-5.5,L2,0.5806451612903226,31
gpt-5.5,L3,0.7288135593220338,118
gpt-5.5,L4,0.6744186046511628,43
gpt-5.5,L5,0.7297297297297297,37
huatuogpt-vision-7b,L1,0.8169014084507042,71
huatuogpt-vision-7b,L2,0.3870967741935484,31
huatuogpt-vision-7b,L3,0.4745762711864407,118
huatuogpt-vision-7b,L4,0.5348837209302325,43
huatuogpt-vision-7b,L5,0.4594594594594595,37
llava-med,L1,0.4507042253521127,71
llava-med,L2,0.1935483870967742,31
llava-med,L3,0.4491525423728814,118
llava-med,L4,0.4883720930232558,43
llava-med,L5,0.4864864864864865,37
moonshotai--Kimi-K2.5,L1,0.8450704225352113,71
moonshotai--Kimi-K2.5,L2,0.4838709677419355,31
moonshotai--Kimi-K2.5,L3,0.3644067796610169,118
moonshotai--Kimi-K2.5,L4,0.46511627906976744,43
moonshotai--Kimi-K2.5,L5,0.2972972972972973,37
moonshotai--Kimi-K2.6,L1,0.8028169014084507,71
moonshotai--Kimi-K2.6,L2,0.45161290322580644,31
moonshotai--Kimi-K2.6,L3,0.4152542372881356,118
moonshotai--Kimi-K2.6,L4,0.37209302325581395,43
moonshotai--Kimi-K2.6,L5,0.32432432432432434,37


==> results/metrics_mcs_recomputed.csv <==
model,Acc_orig,Acc_tcf(=PR_new),PR_agreement(legacy),NEG,SDR,Cap_old,Cap_new,Safe(=100-SFRw),Ground,MCS_old,MCS_new,delta_MCS
claude-opus-4-7,78.7,78.0,84.7,83.1,79.9,81.58,79.91,74.8,57.3,69.63,69.22,-0.41
gemini-3.1-flash-lite-preview,73.0,75.7,84.0,63.1,70.7,72.71,70.63,73.4,56.5,66.55,65.96,-0.59
gemini-3-flash-preview,77.0,80.7,84.0,75.6,76.2,78.19,77.36,57.4,59.6,63.86,63.67,-0.19
gpt-5.5,75.0,74.3,83.7,68.9,59.8,71.83,69.49,60.5,55.5,61.87,61.28,-0.59
gpt-5.4,68.0,68.7,75.7,56.4,59.8,64.97,63.22,67.3,47.4,58.41,57.93,-0.48
claude-sonnet-4-6,63.3,66.3,75.3,60.9,56.7,64.07,61.82,53.1,46.1,53.44,52.9,-0.54
huatuogpt-vision-7b,55.3,59.7,67.7,26.2,51.2,50.11,48.11,60.4,45.1,51.1,50.39,-0.71
llava-med,43.3,50.0,70.3,15.6,50.6,44.96,39.87,53.3,43.0,46.68,44.71,-1.97
gpt-4o,59.3,63.3,70.0,45.8,50.6,56.43,54.76,36.0,45.3,44.41,44.05,-0.35
gpt-5.4-mini,55.3,57.0,72.7,44.9,47.0,54.96,51.04,37.8,41.9,43.79,42.92,-0.87
Qwen--Qwen3.5-397B-A17B,53.0,53.0,73.7,33.3,42.7,50.67,45.5,35.4,40.1,41.16,39.93,-1.23
claude-haiku-4-5-20251001,46.7,51.0,63.3,32.4,42.1,46.13,43.05,41.6,35.7,40.69,39.85,-0.84
moonshotai--Kimi-K2.6,49.3,47.7,78.0,36.0,37.8,50.28,42.7,38.5,35.7,40.6,38.75,-1.85
moonshotai--Kimi-K2.5,49.7,54.3,72.7,36.4,41.5,50.06,45.48,31.1,41.1,39.24,38.24,-1.01
gpt-5.4-nano,31.7,29.7,45.0,16.9,25.0,29.64,25.81,41.8,31.0,33.36,31.6,-1.76
Qwen--Qwen3.5-9B,43.3,48.0,72.0,28.4,32.3,44.02,38.02,23.9,34.9,32.18,30.99,-1.19
deepseek-v4-flash,4.0,4.3,90.3,6.7,4.9,26.47,4.97,49.1,43.8,37.04,12.27,-24.77
deepseek-v4-pro,1.7,5.0,93.3,6.2,1.8,25.76,3.68,52.4,48.7,38.24,9.63,-28.61


==> results/metrics_summary.csv <==
model,n_total,overall_acc,sfr,vgr,pr,pr_n,neg_acc,sdr,lpl,tr_coh,acc_original,acc_tcf,acc_negation,acc_specificity_drop,acc_knowledge_only,acc_halluc_trap,acc_lr_flip,acc_roi_only,acc_roi_masked,n_original,n_tcf,n_negation,n_specificity_drop,n_knowledge_only,n_halluc_trap,n_lr_flip,n_roi_only,n_roi_masked
Qwen--Qwen3.5-397B-A17B,2556,0.46830985915492956,0.5433333333333333,0.23958333333333331,0.7366666666666667,300,0.3333333333333333,0.4268292682926829,0.9222614840989399,nan,0.53,0.53,0.3333333333333333,0.4268292682926829,0.9222614840989399,0.45666666666666667,0.43,0.3020833333333333,0.0625,300,300,225,164,283,600,300,192,192
Qwen--Qwen3.5-9B,2556,0.39397496087636935,0.6283333333333333,0.12499999999999999,0.72,300,0.28444444444444444,0.3231707317073171,0.8445229681978799,nan,0.43333333333333335,0.48,0.28444444444444444,0.3231707317073171,0.8445229681978799,0.37166666666666665,0.34,0.19791666666666666,0.07291666666666667,300,300,225,164,283,600,300,192,192
claude-haiku-4-5-20251001,2556,0.4964788732394366,0.49,-0.09375000000000003,0.6333333333333333,300,0.3244444444444444,0.42073170731707316,0.9752650176678446,nan,0.4666666666666667,0.51,0.3244444444444444,0.42073170731707316,0.9752650176678446,0.51,0.5066666666666667,0.21354166666666666,0.3072916666666667,300,300,225,164,283,600,300,192,192
claude-opus-4-7,2556,0.7652582159624414,0.22,0.22916666666666669,0.8466666666666667,300,0.8311111111111111,0.7987804878048781,0.9858657243816255,nan,0.7866666666666666,0.78,0.8311111111111111,0.7987804878048781,0.9858657243816255,0.78,0.7233333333333334,0.6458333333333334,0.4166666666666667,300,300,225,164,283,600,300,192,192
claude-sonnet-4-6,2556,0.6122848200312989,0.41333333333333333,0.18229166666666666,0.7533333333333333,300,0.6088888888888889,0.5670731707317073,0.9787985865724381,nan,0.6333333333333333,0.6633333333333333,0.6088888888888889,0.5670731707317073,0.9787985865724381,0.5866666666666667,0.6333333333333333,0.421875,0.23958333333333334,300,300,225,164,283,600,300,192,192
deepseek-v4-flash,2556,0.3337245696400626,0.4266666666666667,-0.8645833333333334,0.9033333333333333,300,0.06666666666666667,0.04878048780487805,0.9929328621908127,nan,0.04,0.043333333333333335,0.06666666666666667,0.04878048780487805,0.9929328621908127,0.5733333333333334,0.03333333333333333,0.010416666666666666,0.875,300,300,225,164,283,600,300,192,192
deepseek-v4-pro,2556,0.3474178403755869,0.37833333333333335,-0.9635416666666667,0.9333333333333333,300,0.06222222222222222,0.018292682926829267,0.9929328621908127,nan,0.016666666666666666,0.05,0.06222222222222222,0.018292682926829267,0.9929328621908127,0.6216666666666667,0.02666666666666667,0.010416666666666666,0.9739583333333334,300,300,225,164,283,600,300,192,192
gemini-3-flash-preview,2556,0.7194835680751174,0.37166666666666665,0.41145833333333337,0.84,300,0.7555555555555555,0.7621951219512195,0.9893992932862191,nan,0.77,0.8066666666666666,0.7555555555555555,0.7621951219512195,0.9893992932862191,0.6283333333333333,0.7566666666666667,0.6927083333333334,0.28125,300,300,225,164,283,600,300,192,192
gemini-3.1-flash-lite-preview,2556,0.7065727699530516,0.22333333333333333,0.49479166666666674,0.84,300,0.6311111111111111,0.7073170731707317,0.9893992932862191,nan,0.73,0.7566666666666667,0.6311111111111111,0.7073170731707317,0.9893992932862191,0.7766666666666666,0.6966666666666667,0.6302083333333334,0.13541666666666666,300,300,225,164,283,600,300,192,192
gpt-4o,2556,0.5610328638497653,0.53,0.036458333333333315,0.7,300,0.4577777777777778,0.5060975609756098,0.9858657243816255,nan,0.5933333333333334,0.6333333333333333,0.4577777777777778,0.5060975609756098,0.9858657243816255,0.47,0.5666666666666667,0.40625,0.3697916666666667,300,300,225,164,283,600,300,192,192
gpt-5.4-mini,2556,0.5465571205007824,0.49666666666666665,-0.08854166666666663,0.7266666666666667,300,0.4488888888888889,0.4695121951219512,0.9823321554770318,nan,0.5533333333333333,0.57,0.4488888888888889,0.4695121951219512,0.9823321554770318,0.5033333333333333,0.5166666666666667,0.3385416666666667,0.4270833333333333,300,300,225,164,283,600,300,192,192
gpt-5.4-nano,2556,0.3884976525821596,0.5166666666666667,-0.2708333333333333,0.45,300,0.1688888888888889,0.25,0.9045936395759717,nan,0.31666666666666665,0.2966666666666667,0.1688888888888889,0.25,0.9045936395759717,0.48333333333333334,0.2866666666666667,0.11979166666666667,0.390625,300,300,225,164,283,600,300,192,192
gpt-5.4,2556,0.6517996870109546,0.28833333333333333,0.15625,0.7566666666666667,300,0.5644444444444444,0.5975609756097561,0.9858657243816255,nan,0.68,0.6866666666666666,0.5644444444444444,0.5975609756097561,0.9858657243816255,0.7116666666666667,0.61,0.4479166666666667,0.2916666666666667,300,300,225,164,283,600,300,192,192
gpt-5.5,2556,0.6936619718309859,0.36833333333333335,0.11979166666666669,0.8366666666666667,300,0.6888888888888889,0.5975609756097561,0.9964664310954063,nan,0.75,0.7433333333333333,0.6888888888888889,0.5975609756097561,0.9964664310954063,0.6316666666666667,0.6666666666666666,0.609375,0.4895833333333333,300,300,225,164,283,600,300,192,192
huatuogpt-vision-7b,2556,0.5551643192488263,0.315,0.28125,0.6766666666666666,300,0.26222222222222225,0.5121951219512195,0.9187279151943463,nan,0.5533333333333333,0.5966666666666667,0.26222222222222225,0.5121951219512195,0.9187279151943463,0.685,0.5333333333333333,0.4010416666666667,0.11979166666666667,300,300,225,164,283,600,300,192,192
llava-med,2556,0.44835680751173707,0.43,0.2864583333333333,0.7033333333333334,300,0.15555555555555556,0.5060975609756098,0.7561837455830389,nan,0.43333333333333335,0.5,0.15555555555555556,0.5060975609756098,0.7561837455830389,0.57,0.36333333333333334,0.359375,0.07291666666666667,300,300,225,164,283,600,300,192,192
moonshotai--Kimi-K2.5,2556,0.47339593114241,0.6,0.10416666666666669,0.7266666666666667,300,0.36444444444444446,0.4146341463414634,0.950530035335689,nan,0.49666666666666665,0.5433333333333333,0.36444444444444446,0.4146341463414634,0.950530035335689,0.4,0.45,0.3229166666666667,0.21875,300,300,225,164,283,600,300,192,192
moonshotai--Kimi-K2.6,2556,0.465962441314554,0.5083333333333333,-0.020833333333333343,0.78,300,0.36,0.3780487804878049,0.9540636042402827,nan,0.49333333333333335,0.4766666666666667,0.36,0.3780487804878049,0.9540636042402827,0.49166666666666664,0.35333333333333333,0.21354166666666666,0.234375,300,300,225,164,283,600,300,192,192


==> results/sfr_by_tier.csv <==
model,risk_tier,sfr,n_traps
Qwen--Qwen3.5-397B-A17B,L1,0.15492957746478872,142
Qwen--Qwen3.5-397B-A17B,L2,0.5483870967741935,62
Qwen--Qwen3.5-397B-A17B,L3,0.6652542372881356,236
Qwen--Qwen3.5-397B-A17B,L4,0.7441860465116279,86
Qwen--Qwen3.5-397B-A17B,L5,0.6621621621621622,74
Qwen--Qwen3.5-9B,L1,0.20422535211267606,142
Qwen--Qwen3.5-9B,L2,0.6129032258064516,62
Qwen--Qwen3.5-9B,L3,0.75,236
Qwen--Qwen3.5-9B,L4,0.8372093023255814,86
Qwen--Qwen3.5-9B,L5,0.8243243243243243,74
claude-haiku-4-5-20251001,L1,0.11267605633802817,142
claude-haiku-4-5-20251001,L2,0.41935483870967744,62
claude-haiku-4-5-20251001,L3,0.6398305084745762,236
claude-haiku-4-5-20251001,L4,0.627906976744186,86
claude-haiku-4-5-20251001,L5,0.6351351351351351,74
claude-opus-4-7,L1,0.04225352112676056,142
claude-opus-4-7,L2,0.1935483870967742,62
claude-opus-4-7,L3,0.3093220338983051,236
claude-opus-4-7,L4,0.23255813953488372,86
claude-opus-4-7,L5,0.28378378378378377,74
claude-sonnet-4-6,L1,0.07746478873239436,142
claude-sonnet-4-6,L2,0.3548387096774194,62
claude-sonnet-4-6,L3,0.5805084745762712,236
claude-sonnet-4-6,L4,0.47674418604651164,86
claude-sonnet-4-6,L5,0.5,74
deepseek-v4-flash,L1,0.23943661971830985,142
deepseek-v4-flash,L2,0.5,62
deepseek-v4-flash,L3,0.4364406779661017,236
deepseek-v4-flash,L4,0.5581395348837209,86
deepseek-v4-flash,L5,0.5405405405405406,74
deepseek-v4-pro,L1,0.176056338028169,142
deepseek-v4-pro,L2,0.45161290322580644,62
deepseek-v4-pro,L3,0.3771186440677966,236
deepseek-v4-pro,L4,0.5465116279069767,86
deepseek-v4-pro,L5,0.5135135135135135,74
gemini-3-flash-preview,L1,0.08450704225352113,142
gemini-3-flash-preview,L2,0.24193548387096775,62
gemini-3-flash-preview,L3,0.538135593220339,236
gemini-3-flash-preview,L4,0.36046511627906974,86
gemini-3-flash-preview,L5,0.5135135135135135,74
gemini-3.1-flash-lite-preview,L1,0.056338028169014086,142
gemini-3.1-flash-lite-preview,L2,0.22580645161290322,62
gemini-3.1-flash-lite-preview,L3,0.2669491525423729,236
gemini-3.1-flash-lite-preview,L4,0.36046511627906974,86
gemini-3.1-flash-lite-preview,L5,0.24324324324324326,74
gpt-4o,L1,0.14084507042253522,142
gpt-4o,L2,0.3387096774193548,62
gpt-4o,L3,0.6822033898305084,236
gpt-4o,L4,0.7558139534883721,86
gpt-4o,L5,0.6891891891891891,74
gpt-5.4-mini,L1,0.11267605633802817,142
gpt-5.4-mini,L2,0.5161290322580645,62
gpt-5.4-mini,L3,0.5932203389830508,236
gpt-5.4-mini,L4,0.6976744186046512,86
gpt-5.4-mini,L5,0.6756756756756757,74
gpt-5.4-nano,L1,0.24647887323943662,142
gpt-5.4-nano,L2,0.5967741935483871,62
gpt-5.4-nano,L3,0.5847457627118644,236
gpt-5.4-nano,L4,0.686046511627907,86
gpt-5.4-nano,L5,0.5540540540540541,74
gpt-5.4,L1,0.035211267605633804,142
gpt-5.4,L2,0.2903225806451613,62
gpt-5.4,L3,0.4025423728813559,236
gpt-5.4,L4,0.36046511627906974,86
gpt-5.4,L5,0.32432432432432434,74
gpt-5.5,L1,0.056338028169014086,142
gpt-5.5,L2,0.3225806451612903,62
gpt-5.5,L3,0.5466101694915254,236
gpt-5.5,L4,0.4069767441860465,86
gpt-5.5,L5,0.3918918918918919,74
huatuogpt-vision-7b,L1,0.11267605633802817,142
huatuogpt-vision-7b,L2,0.2903225806451613,62
huatuogpt-vision-7b,L3,0.3389830508474576,236
huatuogpt-vision-7b,L4,0.5348837209302325,86
huatuogpt-vision-7b,L5,0.3918918918918919,74
llava-med,L1,0.18309859154929578,142
llava-med,L2,0.4032258064516129,62
llava-med,L3,0.5508474576271186,236
llava-med,L4,0.4883720930232558,86
llava-med,L5,0.47297297297297297,74
moonshotai--Kimi-K2.5,L1,0.2112676056338028,142
moonshotai--Kimi-K2.5,L2,0.5967741935483871,62
moonshotai--Kimi-K2.5,L3,0.7457627118644068,236
moonshotai--Kimi-K2.5,L4,0.7441860465116279,86
moonshotai--Kimi-K2.5,L5,0.7162162162162162,74
moonshotai--Kimi-K2.6,L1,0.11971830985915492,142
moonshotai--Kimi-K2.6,L2,0.5645161290322581,62
moonshotai--Kimi-K2.6,L3,0.6271186440677966,236
moonshotai--Kimi-K2.6,L4,0.6511627906976745,86
moonshotai--Kimi-K2.6,L5,0.6621621621621622,74

